Behavioral Monitoring of JEPA World Models with Jacobian Centroids

Detecting failures in World Model (WM)-based planning requires monitoring whether the model is behaviorally aligned with the current task, which in turn requires studying its internal representations. Here, we show that centroids---sub-component Jacobian row-sums---effectively identify the behavioral properties of WMs, complementing traditional activation-based knowledge signals. The centroids of a model are easily computed through Jacobian vector products and characterize how the model organizes the geometry of its input space, yielding an efficient perspective on internal representations, including the generation of task-relevant saliency maps. Evaluated on continuous control tasks using JEPA WMs, this behavioral view reveals a structural dissociation, where the encoder correctly represents the goal while the predictor remains behaviorally unresponsive. This failure mode directly predicts planning failure before any action is taken, allowing for goal resampling to recapture out-of-distribution success. Moreover, centroid-based methods outperform baseline methods as distribution-shift detectors. Together, these tools yield a behavioral monitoring stack that is operational and consequential under distribution shifts.

==> data/exp1.csv <==
enc_layer,act_pred_layer,act_max_r2,act_r2_null,cent_pred_layer,cent_max_r2,cent_r2_null
0,0,0.3198064341023335,-0.0277555450288689,5,0.8382956445205262,-0.0189038787005825
1,0,0.3659906895357988,-0.0315782319903232,5,0.8413990115146474,-0.0367247141802527
2,0,0.3932499340080004,-0.0369298082919376,5,0.9088163053022288,-0.0276710139917313
3,0,0.4164065102852876,-0.0368138862609814,5,0.9387775981033658,-0.0214385583354099
4,0,0.4282393539858863,-0.0327799980392667,5,0.9456875063081857,-0.0270668497395075
5,0,0.4375212250001795,-0.0310303435260468,0,0.9532572357555316,-0.0242591770496111
6,0,0.4790467266353131,-0.03601769691732,5,0.9645511508563044,-0.013541642952046
7,0,0.4885717135435592,-0.0359637852867947,5,0.9705908263826768,-0.0177976973727996
8,0,0.4918562796785928,-0.0303994826551752,5,0.9790942878130916,-0.0189703801114637
9,0,0.4918772306022175,-0.0304858820375788,0,0.9832348938298596,-0.0212506675302357
10,0,0.5853934473420013,-0.0352009655968642,0,0.9877267446624304,-0.0230536310789864
11,0,0.5998835222712235,-0.0320068496456311,0,0.9898353310324444,-0.0186294192134148


==> data/exp1_heatmaps.csv <==
enc_layer,pred_layer,act_r2,cent_r2
0,0,0.3198064341023335,0.8379659934819629
0,1,0.3111281032214655,0.8285188920546094
0,2,0.3048519256351178,0.8361003241726472
0,3,0.2984567224181128,0.8252929470596637
0,4,0.2922872358514287,0.8288971107675577
0,5,0.2873651957775563,0.8382956445205262
1,0,0.3659906895357988,0.8401412335981245
1,1,0.3601135477935093,0.7990347584328945
1,2,0.3583620371532173,0.8112658600919544
1,3,0.3508821770467469,0.7517862083818104
1,4,0.3375734948735063,0.7750102113904149
1,5,0.3314213220325542,0.8413990115146474
2,0,0.3932499340080004,0.9036580483450558
2,1,0.3852055470947862,0.8813645130932799
2,2,0.3800955983821027,0.8891695850327905
2,3,0.3724559706856722,0.8606371941309291
2,4,0.3544866394548069,0.8780610535511453
2,5,0.3528659969225701,0.9088163053022288
3,0,0.4164065102852876,0.9328955391267382
3,1,0.4065900036644592,0.9238856577182442
3,2,0.3968851519317063,0.9275300209321152
3,3,0.3916509281467971,0.9191894283363354
3,4,0.3750760560567039,0.9198084278027852
3,5,0.3672441376431654,0.9387775981033658
4,0,0.4282393539858863,0.9441523546541072
4,1,0.4131849242626703,0.9333768852698996
4,2,0.4018930766392302,0.9344935734167648
4,3,0.3957783689681217,0.9250716846104732
4,4,0.3808602000192951,0.9285050522035264
4,5,0.3735083427268718,0.9456875063081857
5,0,0.4375212250001795,0.9532572357555316
5,1,0.4232088874822596,0.9472840913038189
5,2,0.4081074632595826,0.9478583221907626
5,3,0.3993252326319335,0.94140827195681
5,4,0.3783010741568192,0.9420012843753488
5,5,0.3719909350861418,0.9530015598810554
6,0,0.4790467266353131,0.964362217323991
6,1,0.4612461764915062,0.9597507952027992
6,2,0.4479226573247055,0.9606241116591142
6,3,0.4367315146996521,0.9531257280095164
6,4,0.4250808981565474,0.9547488196735034
6,5,0.4157584974919553,0.9645511508563044
7,0,0.4885717135435592,0.9698737627552044
7,1,0.4682607250542204,0.9671464151627942
7,2,0.4646106592650175,0.9682746459110354
7,3,0.4551152091952429,0.9620416852009692
7,4,0.448898643988428,0.9629224086123164
7,5,0.4405765313563651,0.9705908263826768
8,0,0.4918562796785928,0.9778886854425994
8,1,0.4722534561403765,0.9746062443723288
8,2,0.4715133474567357,0.975630628913122
8,3,0.4630494366732005,0.9693633503635364
8,4,0.4552147597427257,0.971483699660316
8,5,0.4480529893093596,0.9790942878130916
9,0,0.4918772306022175,0.9832348938298596
9,1,0.4721311235610083,0.980371457126078
9,2,0.4695306103431019,0.9804064160372336
9,3,0.4638382191141309,0.9748151317697594
9,4,0.461327293291908,0.9767991191085186
9,5,0.4531163375904027,0.9828732546785788
10,0,0.5853934473420013,0.9877267446624304
10,1,0.5701430479224058,0.9862452399431548
10,2,0.5746823400046285,0.9861327351888476
10,3,0.5688650977572095,0.9808754189945532
10,4,0.5671132103092471,0.9803968971198394
10,5,0.5601071769943966,0.9860970072620516
11,0,0.5998835222712235,0.9898353310324444
11,1,0.5910883260532845,0.9881060480790184
11,2,0.5953447663318023,0.9880804170420592
11,3,0.5898076844735238,0.9835381299903506
11,4,0.5936951613916778,0.9839015269959226
11,5,0.5922064023727864,0.9887782866848563


==> data/exp1_reacher_heatmaps.csv <==
enc_layer,pred_layer,act_r2,cent_r2
0,0,0.3307780677769308,0.7409760360079268
0,1,0.3254213669577323,0.7593706416777491
0,2,0.3130531988196573,0.7605940438376586
0,3,0.3006468347136026,0.733441605528375
0,4,0.2895599607420764,0.7483695516523234
0,5,0.286745197627967,0.7084419009580062
1,0,0.4054063811321277,0.7686985587800601
1,1,0.402890653472411,0.7875485412473344
1,2,0.3842729980643594,0.7911679506751904
1,3,0.3706293168270731,0.7724026931162773
1,4,0.3573120481517461,0.7836896608259533
1,5,0.3559441093192943,0.7469672488406945
2,0,0.4779448034266458,0.8134835048502093
2,1,0.4715959973017766,0.8233150495826345
2,2,0.4467964038572433,0.81989451636424
2,3,0.4290799642638688,0.8105794737183106
2,4,0.4145555180233808,0.80846883976286
2,5,0.4105747350891822,0.7701732863681067
3,0,0.5013656062531983,0.8896012673235362
3,1,0.4933159177153673,0.8834933868114725
3,2,0.4652742150733256,0.8910760170597042
3,3,0.4489487385671943,0.8784421703991042
3,4,0.4354509439290418,0.8813632451142589
3,5,0.4306354278919492,0.8452383048857148
4,0,0.574381377096594,0.903854390057446
4,1,0.5576705261637096,0.902524062551637
4,2,0.524269196430346,0.8937589565580303
4,3,0.5091351811608724,0.8883654955358621
4,4,0.4896036894402241,0.880433037160963
4,5,0.4840676951248938,0.853433491287539
5,0,0.6046586416897928,0.9144289746484292
5,1,0.586483450624012,0.9103963605801316
5,2,0.5493253038846573,0.9046529393366232
5,3,0.5326364311806312,0.8997420596664105
5,4,0.5120938375405657,0.8883556602708421
5,5,0.509335469089614,0.8631511000696431
6,0,0.6222033541735816,0.9182961620061626
6,1,0.6008578197372227,0.9199069826661675
6,2,0.560064318270076,0.9127018077365762
6,3,0.5431765887828405,0.9155946520741192
6,4,0.5232624566517183,0.8979932987139149
6,5,0.5224145785554473,0.8760588964148758
7,0,0.6627139284590664,0.9184605350375444
7,1,0.6377178962774911,0.9205904038526652
7,2,0.5953832912194755,0.9124626059804812
7,3,0.5721572298604272,0.9097829842944531
7,4,0.5480144896772827,0.8960137851635127
7,5,0.5419098093462039,0.877864993025031
8,0,0.6895209382997829,0.9177131308981225
8,1,0.6629958096162992,0.9180098724905236
8,2,0.6196602792360275,0.9117364111101258
8,3,0.5956904185744304,0.9115319734503112
8,4,0.5680352483048328,0.9001213890137335
8,5,0.5603983302758759,0.8748875716940588
9,0,0.7185947073242092,0.9184949823905252
9,1,0.6910364683833995,0.9190865159584588
9,2,0.6476373213729889,0.9063690807925112
9,3,0.62250060196569,0.9075972271593564
9,4,0.5883818029997957,0.9001764821430821
9,5,0.5792780129108336,0.8686719650951941
10,0,0.7227465742453363,0.9141835412217793
10,1,0.6956507573001233,0.9118657472081876
10,2,0.6497293019051383,0.895862194379714
10,3,0.6218914539574196,0.8979261098332918
10,4,0.5878187130984143,0.8881920149880805
10,5,0.5775262877696179,0.8649686687138592
11,0,0.7334780912411522,0.9031062744225664
11,1,0.7064261971556485,0.901164609000757
11,2,0.6599803090980217,0.8858526469574882
11,3,0.6317031602165379,0.8779077385672728
11,4,0.5961241930310895,0.8797310028425785
11,5,0.588719146691853,0.8432891707828676


==> data/exp1_tworooms_heatmaps.csv <==
enc_layer,pred_layer,act_r2,cent_r2
0,0,0.1428463571222313,0.2270965648861505
0,1,0.1159512407534647,0.2376995627848393
0,2,0.0818675782269373,0.2409079472115676
0,3,0.0284009342353607,0.247453339782109
0,4,0.0353449920561548,0.2146194990055704
0,5,0.0053396370062235,0.2050556193888688
1,0,0.1379432767241984,0.2882195257599046
1,1,0.1031403236109108,0.2668877038234284
1,2,0.0731274637599524,0.1874879557586261
1,3,0.0417797484298496,0.157875440057275
1,4,0.0293522771265981,0.1387423455983064
1,5,0.0015097418942952,0.1294658626839323
2,0,0.1249700649082219,0.3099744324362485
2,1,0.0887703808359718,0.3469285304691771
2,2,0.0559045385013118,0.3232910571089278
2,3,0.0060657934070761,0.3801565311148078
2,4,0.0184184270004498,0.3270227539462569
2,5,-0.0129049160206033,0.341798215131545
3,0,0.1636412293679353,0.3258412852669298
3,1,0.1255929641931738,0.3571858448952828
3,2,0.0902810506320506,0.3425115951319959
3,3,0.0398396578865851,0.3708762379934713
3,4,0.0498362937963343,0.3023634335052473
3,5,0.0126312315023057,0.3421152902985125
4,0,0.1618219616934821,0.3034604444016551
4,1,0.1167463111917755,0.3144534114650548
4,2,0.0834995600610322,0.3218399219004252
4,3,0.0323867068174889,0.3275086245582579
4,4,0.0493740783881243,0.3060357711799633
4,5,0.0161588524339058,0.2996337381210799
5,0,0.2033685906292615,0.226673751773294
5,1,0.1578560961113126,0.2270624631228929
5,2,0.1297007624310777,0.226836922011159
5,3,0.0670811410028707,0.2132314402697035
5,4,0.0607225664793239,0.2099650534599211
5,5,0.0224148948401214,0.1956319146235494
6,0,0.1946516106716016,0.2829311936259895
6,1,0.1489690978874583,0.29344544561296
6,2,0.1246204550984801,0.2731926413305282
6,3,0.068582886022434,0.2887945262269156
6,4,0.0669008239578203,0.282317249924337
6,5,0.0273080619852058,0.2459404646408138
7,0,0.1865542573409375,0.2795301804240456
7,1,0.1386777235335345,0.3002631494590029
7,2,0.1159115638519847,0.2766142245507339
7,3,0.0629011632569937,0.3105938280271038
7,4,0.0661666992633726,0.2782463119385019
7,5,0.0314857510659159,0.2568328278624538
8,0,0.2097847664474034,0.2418519995594525
8,1,0.1669911990415905,0.2613362411686123
8,2,0.141591722705624,0.2576524195608569
8,3,0.0858106787169917,0.2790375156878276
8,4,0.0737648896855413,0.2623172910320796
8,5,0.0381272737398585,0.2267478274445134
9,0,0.232429030260693,0.2555963379533287
9,1,0.1862047441202868,0.2816954338388698
9,2,0.153862176970707,0.2817532262827161
9,3,0.1013476886634788,0.307362570647832
9,4,0.0634984930714665,0.2787372907831438
9,5,0.0520997308986957,0.2351859447690634
10,0,0.2387236933725014,0.2905488251997681
10,1,0.1881650945016156,0.3217052309773316
10,2,0.1568853862644637,0.2899485706319145
10,3,0.1056867107127932,0.3286495021048818
10,4,0.0492222345592015,0.2772542628098749
10,5,0.0522338077017118,0.2755516373383632
11,0,0.238694092681383,0.3760456038086925
11,1,0.1895648473982321,0.4157629253711271
11,2,0.1621691669017708,0.3779694779853307
11,3,0.1117613532110375,0.4282010942102612
11,4,0.0552446614123817,0.3781870208879651
11,5,0.0578956817502869,0.3672305656865536


==> data/exp4.csv <==
frame,layer,centroids_rel_diff,activations_rel_diff,centroids_smoothed,activations_smoothed
0,0,5.276958647130605,3.502845818333109,5.920777828270173,3.9019232200932805
1,0,4.786299080299566,2.7787253108078214,6.617288546567071,4.504665449589844
2,0,7.699075757380348,5.424198531138912,7.435396709520407,4.512886714050985
3,0,8.706820701457765,6.312892138079531,7.211055836111759,4.417097996530826
4,0,10.707829361333754,4.545771771895554,7.265849908117789,4.442943352353311
5,0,4.155254280087369,3.0239022307323156,6.420707831685688,3.7480119149161526
6,0,5.060269440329713,2.9079520899202427,5.098604248948473,2.757481237998399
7,0,3.473365375219841,1.9495413439531173,3.4509551075820397,2.2719158016231833
8,0,2.0963027877716884,1.3602387534907665,2.859533684485603,1.8641004077087355
9,0,2.4695836545015895,2.117944590019475,2.586260152028178,1.6574424834609693
10,0,1.198147164605185,0.9848252611600777,3.0043207797464153,1.8070209201139733
11,0,3.693901778042585,1.8746624686814106,3.2686406891478477,2.0400285056190635
12,0,5.563668513811028,2.6974335272181365,3.905648210732717,2.0840231419377546
13,0,3.417902334778853,2.525276681016216,4.484842862355251,2.411533397734538
14,0,5.654621262425933,2.3379177716129322,4.673679115283861,2.6965767264209264
15,0,4.094120422717855,2.6223765401439953,4.247850832462619,2.5952114578371
16,0,4.638083042685633,3.2998791121133517,4.565989759426133,2.722914560466125
17,0,3.434527099704829,2.1906071842990054,4.171407909048109,2.7595033811612835
18,0,5.008596969596412,3.1637921941613394,4.64118885070013,3.9470276716360204
19,0,3.6817120105358185,2.520861875088726,4.90975798758374,4.148079749037967
20,0,6.443025130977964,8.559997992517681,4.967372218282006,4.28856139359769
21,0,5.980928727103681,4.3051394991230865,4.627876881130883,4.556906219395233
22,0,3.7225982531961543,2.893015407097615,4.822094240888321,4.8092540497355705
23,0,3.3111202838407934,4.50551632314906,4.447693890233047,3.943569275183632
24,0,4.65279880932301,3.78260102679041,4.115078448846558,3.8719879190833737
25,0,4.571023377701598,4.2315741197579895,4.135682701494727,4.487166031930731
26,0,4.317851520171232,3.947232718621796,4.453332690379181,4.385065815560152
27,0,3.825619516437001,5.9689059713344,4.130728517385931,3.983143651245247
28,0,4.899370228263062,3.995015241296162,3.8533815453993077,3.6803239257439886
29,0,3.039777944356764,1.7729902052158855,3.85598836333632,3.669679516655789
30,0,3.1842885177684797,2.7174754922516984,4.072215573129091,3.698458400091444
31,0,4.330885609856294,3.894010673180802,4.393479639215221,4.110677716896218
32,0,4.906755565400857,6.112800388512673,5.215780765316963,4.557666637612117
33,0,6.505690558693712,6.05611182532003,7.01090816078938,5.506907792917814
34,0,7.151283574865474,4.007934808795383,7.633025391818364,5.540974654698506
35,0,12.159925495130564,7.463681268780184,7.992074895440146,5.443206688564978
36,0,7.441471765001218,4.064344982084259,7.590806897588031,5.158497956154014
37,0,6.702003083509768,5.623960557845036,7.10685060116535,5.654126613584742
38,0,4.49935056943313,4.632568163265209,6.349167295519008,5.441113988365342
39,0,4.73150209275207,6.486078095949019,6.572838725091867,6.510882966645521
40,0,8.371508966898851,6.398618142683187,7.16558685554967,7.434167160460407
41,0,8.559828912865513,9.41318987348515,8.586429574650888,7.854581053300959
42,0,9.665743735798786,10.240381526919467,9.288077380441221,7.812963841237897
43,0,11.603564164939218,6.73463762746797,8.840228104731429,7.9446294183914805
44,0,8.239741121703737,6.277992035633712,8.221852859668953,6.831050078490106
45,0,6.132262588349887,7.0569460284511,8.18295602148197,6.474698262923027
46,0,5.467952687553129,3.8452931739782863,7.757137717936063,7.087995830646631
47,0,9.47125954486388,8.458622449084071,8.192004107248808,7.39339690529273
48,0,9.474472647209678,9.801125466085981,8.812698632956776,7.403875985342948
49,0,10.41407306826746,7.804997408864213,9.880330195760674,8.5749517638976
50,0,9.235735216889735,7.109341428702186,8.967040719015754,8.224790026432059
51,0,10.806110501572622,9.700672066751544,8.09781550395525,7.71380642954627
52,0,4.904812161139283,6.70781376175637,7.8092964902104685,7.212787913321414
53,0,5.128346571907146,7.246207481657036,7.763378299678169,8.128324122526951
54,0,8.971477999543556,5.299904827739935,7.692838375672354,8.285331131448393
55,0,9.00614426422824,11.687022474729869,8.866705644388762,8.110543393839304
56,0,10.453410881543544,10.485707111358758,10.087218316252907,7.996173053783349
57,0,10.774148504721326,5.833875073710926,10.395158334767782,9.106259687748585
58,0,11.230909931227867,6.674355781377261,10.230051521434254,8.887974575389435
59,0,10.511178092117929,10.850337997566106,9.06747965100941,7.465407894559493
60,0,8.180610197560608,10.595596912934123,8.408093119705915,7.505050381025012
61,0,4.640551529419315,3.372873707209051,6.759421434564037,6.871732957370197
62,0,7.477215848203856,6.032087506038516,5.153437986106245,5.202427822696519
63,0,2.987551505518475,3.50776866310319,4.192602808323995,3.2133818787324855
64,0,2.481260849828974,2.5038123241977153,3.8269330507045494,3.228574016873298
65,0,3.376434308649352,0.6503671931139564,2.934558616173332,2.9153727055589274
66,0,2.8122027413220914,3.4488343979131115,2.816202580831241,2.5133421476330313
67,0,3.0153436755477676,4.466080949466663,3.0138021982222964,2.3498462546558074
68,0,2.39577132880802,1.4976158734737093,3.1889539715109017,2.9919155250495515
69,0,3.4692589367842515,1.6863328593115947,3.743452506962908,2.686569999079969
70,0,4.252193175092376,3.8607135450826786,3.8056115137683073,2.391852589642361
71,0,5.584695418582125,1.9221067680651984,4.272105376182922,3.19171219124784
72,0,3.3261387095747637,2.9924939022786226,4.559321226495511,3.603487073992512
73,0,4.728240640881093,5.496913881501106,4.884539267569852,3.8647568479659484
74,0,4.9053381883472,3.7452072730349526,5.46528254150742,5.016151536184102
75,0,5.878283380464078,5.167062414949863,6.618357678545469,5.859274211946122
76,0,8.48841178826997,7.679080209155965,8.300374201556027,6.480743443605453
77,0,9.091514394765007,7.208107281088721,8.62912080675578,6.549529455454069
78,0,13.138323255933877,8.604260039797763,8.405745876349805,6.323702776688316
79,0,6.549071214345975,4.089137332278032,7.569878280551727,5.425266005311643
80,0,4.761408728434194,4.0379290211211005,6.297977864317863,4.309470269839449
81,0,4.309073809279581,3.1868963522725977,4.243988246510417,2.815979034152461
82,0,2.7320123135956886,1.6291286037277481,3.623766665611055,2.2569042520012537
83,0,2.868375166896644,1.136803861362826,3.382859184031738,1.8547958615396312
84,0,3.447963309849165,1.2937634215219957,3.513994783311091,2.070664683798981
85,0,3.5568713205376117,2.027387068812988,3.6931514087508894,2.1628477239207915
86,0,4.964751805676347,4.266240463569346,4.0595049224965765,2.4956658225627626
87,0,3.6277954407946793,2.0900438043368013,4.6192934023260435,3.0709150301390595
88,0,4.700142735625081,2.800894354572681,5.2459246714313235,3.6328295789630465
89,0,6.2469057089965,4.170009459403481,6.052219624210806,4.202494692994528
90,0,6.690027666064012,4.836959812932923,7.239064470948668,5.2428829913324915
91,0,8.996226569573759,7.114566033726755,9.119541091245189,6.885556813171997
92,0,9.562019674483986,7.2919852960266205,10.066357797781247,7.711995209421289
93,0,14.102525837107688,11.014263463770204,10.625698050372705,7.4570687084644645
94,0,10.980989241676788,8.30220144064994,11.256592048592612,7.362052399241586
95,0,9.486728929021304,3.5623273081488005,11.970656964703103,7.208148634222532
96,0,12.150696560673296,6.639484487612363,11.136321068133977,5.825178120589475
97,0,13.132344255036442,6.522466470931349,10.878409540829395,4.849312707426166
98,0,9.930846354262053,4.099410895604918,10.737739602503956,5.009338986086849
99,0,9.691431605153879,3.4228743748333974,9.445725742452309,4.062652500664435
100,0,8.783379237394112,4.362458701452217,9.026952943255859,3.9302246333865383
101,0,5.69062726041506,1.9060520605002942,8.576384226443297,3.923375066142266
102,0,11.038480259054188,5.860327134541864,8.438689874699717,3.982383501744785
103,0,7.678002770199242,4.0651630593835595,9.826970419094263,5.4444117305376025
104,0,9.002959846435983,3.7179165528459897,11.727493376539453,6.602210341557054
105,0,15.72478195936684,11.672599845416304,13.31892007840151,9.593329337366521
106,0,15.193242047641007,7.69504511559755,14.356315681252553,10.542692747369019
107,0,18.99561376836447,20.815922113589206,15.694654639956696,12.248886795999775
108,0,12.864980784454465,8.811980109396044,15.684612200153316,12.440982446194264
0,1,5.115702439984239,3.950156770775358,5.296968145513679,4.349188693356617
1,1,3.2654637180913064,2.9357666206607798,6.1788073311179685,5.197006341255801
2,1,7.509738278465492,6.161642688633714,6.7522268223151425,5.222460613911524
3,1,8.824324887930837,7.740459284953353,6.394515517838726,5.165631039112059
4,1,9.045904787103844,5.324277704534414,6.860997809048518,5.931905862348887
5,1,3.3271459176021536,3.666008896778034,5.888710590599418,4.955026709205888
6,1,5.597875174140264,6.767140736844918,4.561730075892608,3.935295296458507
7,1,2.64830218621999,1.2772469229187216,3.177776084888454,3.2845846914523307
8,1,2.1894223143967877,2.6418022212164485,2.794459237797769,2.6494396546522623
9,1,2.1261348320830757,2.0707246795035337,2.344315570031197,1.5887508704870903
10,1,1.4105616821487272,0.4902837127776907,2.842717098197734,2.4110543226795125
11,1,3.347156835307405,1.4636968160190575,3.1636473420382196,2.9281428609176894
12,1,5.140309827052673,5.388764183880831,3.7750618448097795,3.0451482014732023
13,1,3.7940735335992173,5.2272449124073335,4.228343622879299,3.8627872149928253
14,1,5.183207345940877,2.655751382281099,4.483324324065101,4.235737588874321
15,1,3.6769705724963266,4.5784787803758045,4.192903989554002,4.040214186138087
16,1,4.622060341236411,3.32844868542654,4.276727056823444,3.6347837435880708
17,1,3.688208154497176,4.411147170199658,4.0486940212993465,3.687977806319444
18,1,4.213188869946427,3.2000926996572527,4.498620841333162,4.68298068188397
19,1,4.0430421683203965,2.921721695937969,4.645188400002345,4.998825553607316
20,1,5.9266046726654,9.553493158198432,4.4851862680521775,4.717499946436339
21,1,5.354898134582325,4.907673044043267,4.199394431893615,4.850102545756237
22,1,2.888197494746338,3.004519134344774,4.1770112099641015,5.142918866235087
23,1,2.784229689153617,3.863105696256745,3.8330898564620255,4.170094971264468
24,1,3.9311260586728256,4.385803298332219,3.4752392543597517,4.029740542436297
25,1,4.206997905155021,4.689373683345336,3.53640272653046,4.382673498757163
26,1,3.5656451240709552,4.205900899902413,3.8015459181397033,4.434542839354184
27,1,3.1940148555998795,4.769183915949103,3.7105478616550065,4.04426120049153
28,1,4.109945647199837,4.122452399241849,3.5016727392322204,3.6266587698519155
29,1,3.4761357762493423,2.4343951040189493,3.522291327304445,3.654818885858339
30,1,3.162622293041089,2.601361530147262,3.587844008963092,3.560069573703937
31,1,3.668738064432075,4.346701479934528,4.437820868667012,4.188645550249515
32,1,3.521778263893116,4.295437355177097,5.0588322760930655,4.7941313010972095
33,1,8.359829945719438,7.265332281969737,6.741658544000238,6.2705706387176585
34,1,6.581192813379608,5.461823858257422,7.143332629307627,6.315734157302892
35,1,11.576753632576953,9.983558218249508,7.488800377677475,6.794181901015416
36,1,5.677108490969024,4.572519072860692,6.466013454947687,6.291416108392493
37,1,5.2491170057423515,6.687676073739719,5.703428617080709,5.962180570557205
38,1,3.2458953320704937,4.751503318855122,4.4822088522001575,5.027559774504968
39,1,2.7682686240447207,3.8156461690809826,4.590944098824377,5.591758706928618
40,1,5.470654808174199,5.310454237988326,5.1440048100179805,6.156037334376541
41,1,6.220784724090119,7.393513734978942,7.019906001819426,6.8027336917299
42,1,8.014420561710368,9.509069210979332,8.06441797010615,7.573883320322966
43,1,12.625401291077724,7.984985105621918,7.960610942449854,7.664167895406285
44,1,7.990828465478345,7.671394312046312,7.659120357036484,7.278864902194842
45,1,4.951619669892712,5.761877113404923,7.5479831308112235,7.43993603279313
46,1,4.713331797023275,5.466998768921724,6.602331615267421,7.602598428965104
47,1,7.458734430584063,10.314424863970773,6.939443531253187,8.077679919848139
48,1,7.897143713358709,8.798297086481787,7.4473874542069085,8.657993469400632
49,1,9.676388045407178,10.046801766461485,8.326972060982033,9.465995687633136
50,1,7.491339284661314,8.66344486116739,7.578419436807678,8.518696832980229
51,1,9.111254830898897,9.50700986008425,6.95306065518554,7.857041127700619
52,1,3.715971309712298,5.577930590706231,6.408067005916275,7.209402741442796
53,1,4.770349805248014,5.490018560083741,6.421635275526951,7.543088014966503
54,1,6.951419799060858,6.808609835172365,6.456437491352281,8.01392579702039
55,1,7.559180632714686,10.331871228785928,7.171872002490514,8.207726623532535
56,1,9.285265910025545,11.861198770353683,7.854121818290433,8.520155707505428
57,1,7.293143865403467,6.546934723266961,8.002390430837096,8.80584333079859
58,1,8.181598884247606,7.052163979948199,7.781954476544395,8.329460947192505
59,1,7.69276286179417,8.237047951638173,6.575227186165125,6.725592077610601
60,1,6.457000861251187,7.949959310755508,6.394151081584726,6.43800446501789
61,1,3.2516294581291945,3.841854422444164,5.244961138884784,5.584930589484555
62,1,6.387763342501471,5.108996660303405,4.116164353028054,4.409942512258227
63,1,2.435649170747895,2.786794602281529,3.5067244647006204,3.103764284708975
64,1,2.0487789325105235,2.362107565506531,3.375418956148507,2.863810674721703
65,1,3.4098014196140194,1.4190681730092454,2.627393231987815,2.585441212565242
66,1,2.5951019153686246,2.6420863725078045,2.474772141523499,2.5188129372000367
67,1,2.6476347216980125,3.7171493495211028,2.4953140491560384,2.710710466899996
68,1,1.672543718426314,2.4536532254554997,2.6133626728360895,3.335191563821785
69,1,2.1514884706732222,3.321595214006329,2.978019337332431,3.5039763510360813
70,1,4.000044538014275,4.541473657618189,2.990056526556862,3.5435386851133672
71,1,4.418385237850331,3.486010308579285,3.3023349299053897,3.940725767951915
72,1,2.7078206678201706,3.9149610199075306,3.581065747008437,4.276372726930599
73,1,3.2339357351689504,4.439588639648241,3.5462351825001415,4.43601476124671
74,1,3.5451425561884595,4.9998300088997505,3.6882106137428443,5.193600451726181
75,1,3.825891715472795,5.339683829198744,4.501450313282729,6.237268811331691
76,1,5.128262394063846,7.273938760976636,6.597252392512301,8.898277190974545
77,1,6.774019165519595,9.133302817935087,7.162367845087329,8.86845271181199
78,1,13.71294613131681,17.744630537862513,7.187269984232588,8.713625226476008
79,1,6.370719819063591,4.850707613086973,6.971587275453075,7.834317950651453
80,1,3.9504024111990934,4.565546402518836,6.004168055033478,6.3675111167686875
81,1,4.049848850166287,2.877402381853856,3.80623398841619,3.163564212417044
82,1,1.9369230634216121,1.7992686485212606,3.115520162265069,2.573921468910011
83,1,2.723275798230367,1.7248960161042957,2.9187341570825476,2.2688864827763755
84,1,2.9171506883079865,1.9024938955518116,2.7695494256999,2.525332924238337
85,1,2.9664723852864863,3.0403714718506567,2.849877794679222,2.6796822568863385
86,1,3.3039251932530465,4.159634589163666,3.0161952740616997,3.045264412949334
87,1,2.3385649083182276,2.571015311761266,3.3349467190031845,3.394719391187536
88,1,3.554863195142752,3.552806796419275,3.7209139093018138,3.8816327703480042
89,1,4.510907913015411,3.649768786742818,4.501538193919722,4.598049461584627
90,1,4.896308336779631,5.474938367652999,5.460914784685857,6.011312989173644
91,1,7.207046616342588,7.741718045346778,6.8677674740643155,7.62064260754097
92,1,7.1354478621489,9.637332949706348,7.496258338480899,9.002279375550263
93,1,10.589126642035044,11.599454888255911,7.979333997492253,8.96860630037358
94,1,7.653362235098331,10.557952626789275,8.299084181211137,9.209019976504141
95,1,7.311686631836401,5.3065729917695865,8.938260976322683,9.36467892733544
96,1,8.805797534937014,8.943786425999585,8.218874054662011,8.401337789899351
97,1,10.331331837706625,10.415627703862842,8.224741916724737,7.696669217840677
98,1,6.9921920337316825,6.782749201075472,7.8265781416712725,7.780082261521455
99,1,7.682701545411969,7.0346097664959,6.7732917520952,6.777846759407247
100,1,5.320867756569078,5.723638210173489,6.166851793707467,6.6021764583848235
101,1,3.539365587056643,3.932608915428536,5.9748500318278035,6.613011416802104
102,1,7.299132045767961,9.537276198750726,5.615099809639319,6.278769465225287
103,1,6.032183224333367,6.836923993161871,6.5662726997067224,7.394755294955655
104,1,5.8839504344695435,5.363400008611818,7.919186511876809,8.98714345303026
105,1,10.076732206906097,11.303567358825331,9.562699147359321,10.467303325045169
106,1,10.303934647907075,11.894549705801564,10.885353081673603,11.26383569957767
107,1,15.51669522318052,16.93807555882527,12.135703743474618,12.738944622319133
108,1,12.645452895904782,10.81958586582437,12.822027588997459,13.2174037101504
0,2,4.977562592730176,5.1792704085534975,5.5160844570148555,5.048943040192397
1,2,5.266754256741743,3.7813924293819183,5.952677653906205,5.6431730357823575
2,2,6.3039365215726475,6.186166282641777,6.665208603434484,5.991620856073493
3,2,7.262457244580253,7.425863022552237,6.416359434387681,5.729349918767293
4,2,9.515332401547607,7.385412137238035,6.7676501719319875,6.312372516006098
5,2,3.7333167474961533,3.867915722022503,6.090212283676507,5.565896913939322
6,2,7.023207944463272,6.696505415575937,5.089807624932351,4.614897303226774
7,2,2.916747080295251,2.453788272307898,3.545983638403358,3.6012458302942307
8,2,2.260433950859471,2.6708649689895,3.099762517420853,3.095723492052492
9,2,1.7962124689026437,2.317154772575316,2.25262081318069,2.32724567766442
10,2,1.5022111425836284,1.340304030813809,2.560863038867708,2.922910896621885
11,2,2.7874994232624575,2.854116343635577,2.9808349411320463,3.416659655030732
12,2,4.457958208730339,5.432114367095222,3.5084047320343656,3.8072174664873395
13,2,4.360293462181162,5.139608761033733,4.05181891887293,4.445681537801137
14,2,4.434061423414242,4.269943829858356,4.463274944257612,4.837021477367061
15,2,4.219282076776448,4.532624387382801,4.573856602587645,4.624299437270218
16,2,4.844779550185868,4.8108160414651895,5.07607839779643,4.4786212785298165
17,2,5.0108665003805015,4.368504166611009,4.908059286028897,4.343977393472123
18,2,6.871402438225089,4.411217967331724,5.7118126996981164,5.527448105965421
19,2,3.593965864576579,3.596724404569891,6.291063678810223,5.647571627213834
20,2,8.23804914512254,10.449977949849291,6.161753667680695,5.455454917169382
21,2,7.741034445746407,5.411433647707255,5.905993852826085,5.481955760967994
22,2,4.364316444732859,3.4079206163887465,6.161202965159898,5.722460779616098
23,2,5.5926033639520405,4.543722186324789,5.712786424659423,4.634624910314665
24,2,4.870011426245643,4.799249497810407,5.3054439588361335,4.381229435859411
25,2,5.995966442620168,5.010798603342126,5.477941548711351,4.724930235169619
26,2,5.704322116629953,4.144456275430986,5.615110147147209,4.635574453481427
27,2,5.226804394108955,5.126424612939788,5.08618277270853,4.182273107425791
28,2,6.278446356131327,4.096943277883823,4.309381213067182,3.7492811196183182
29,2,2.225374554052247,2.5327427675322367,4.242833179904856,4.050555424433783
30,2,2.111958644413429,2.8458386643047566,4.2957485976879575,4.2304079407720705
31,2,5.371581950818325,5.650827799508309,4.079356966669043,5.296023484804176
32,2,5.491381483024458,6.02568719463123,4.5059199820397335,5.83168394872573
33,2,5.196488201036756,9.425020998044353,5.539325839034115,7.390983242099603
34,2,4.358189630905698,5.21104508714,6.498131239153901,7.404203729828533
35,2,7.278987929385337,10.642335131174125,7.09860097142992,7.858105525970918
36,2,10.165608951417259,5.716930238152954,6.79728984858424,7.054945410239739
37,2,8.493730144404553,8.295196175343154,7.172339641378995,6.9914552038878295
38,2,3.6899325868083532,5.409220419388461,7.524118175895014,5.914491236865205
39,2,6.233438594879475,4.893594055380456,7.350401807997557,6.538669853603113
40,2,9.037880601965425,5.257515296061,7.932702311028217,6.975493100588051
41,2,9.297027111929978,8.83782332184249,8.727010642258747,7.628233788621967
42,2,11.405232659557848,10.479312410267841,8.565016422407355,8.340845122782472
43,2,7.661474242961013,8.672923859558043,7.747529312082375,8.530054069655947
44,2,5.423467495622507,8.45665072618298,6.899662196019889,7.882327168844394
45,2,4.950445050340529,6.203560030428374,6.56902813837271,8.0215006158021
46,2,5.057691531617546,5.5991888177847295,6.6172327345307,8.246914124393367
47,2,9.752062371321957,11.175179645056376,7.693734873449475,8.745398233665636
48,2,7.902497223750958,9.799991402514381,8.258928914724168,9.4915546650748
49,2,10.805978190216385,10.949071272544316,9.605447468228636,10.669895122871113
50,2,7.776415256713988,9.9343421874742,8.374290240367946,9.671802919879685
51,2,11.790284299139893,11.49089110676629,7.500667367810481,8.854813327414675
52,2,3.596276232018514,6.184718630099243,7.168122198510358,8.170481171637618
53,2,3.534382860963619,5.715043440189323,6.986422985354125,8.306759730268187
54,2,9.143252343715778,7.527410493659034,6.047540864015363,8.421364969307152
55,2,6.867919190932818,10.61573498062704,7.287478382179612,8.72554332634175
56,2,7.095873692446088,12.063917301961126,7.709228724535618,9.113636799543887
57,2,9.795963822839758,7.705610415272226,7.291016385131594,9.245346141057386
58,2,5.643134572743642,7.655510806200012,7.522820615260521,8.833059234258812
59,2,7.052190646695665,8.185957201226524,6.85596979094628,7.2326544470961975
60,2,8.02694034157745,8.554300446634166,6.272994212977108,6.85249043256124
61,2,3.761619570874888,4.061893366148056,5.495585049161392,5.86518250292829
62,2,6.881085932993893,5.804790342597438,4.435501657525741,4.705897829945032
63,2,1.7560887536650602,2.718971158035267,3.4531666200485773,3.3282105959831476
64,2,1.7517736885174138,2.3895338363102354,3.8139961922886974,3.037240167942785
65,2,3.115265154191631,1.6658642768247425,3.4934870696838884,2.5565505101264114
66,2,5.565767432075491,2.6070412259462428,3.492705500183631,2.4992336421556307
67,2,5.2785403199698475,3.4013420535155703,3.520335643191737,2.6680694758434504
68,2,1.7521809061637708,2.4323868181813624,3.5148337160604903,3.451431836149424
69,2,1.8899244035579463,3.233713004749334,3.115109198301938,3.783852767828937
70,2,3.0877555185353955,5.582676078354612,2.451732155549719,3.811612182518175
71,2,3.56714484328273,4.269145884343804,2.591843856141663,4.069269295463159
72,2,1.961655106208751,3.540139126961762,2.8600869495588936,4.225289752009131
73,2,2.4527394091234918,3.7206723829062844,2.9546040640113493,4.039817275758656
74,2,3.2311398706440997,4.013815287479191,3.368213024167815,4.515434116840909
75,2,3.560341090797673,4.655313697102242,4.282257879872743,5.332298079856628
76,2,5.635189644065061,6.647230089755064,6.2423274614489745,7.737059156593695
77,2,6.531879384733392,7.6244589420403575,6.871531493551572,8.0810533149454
78,2,12.253087317004644,15.744477766591618,6.763627652176896,8.083123594015536
79,2,6.377160031157095,5.733786079237721,6.887992329530657,7.3544846445695455
80,2,3.020821883924287,4.665665092452918,5.904615747435833,6.2527139517186185
81,2,6.257013030833868,3.0040353425251136,4.346707027569828,3.5383773809648096
82,2,1.6149964742592733,2.115605477785722,4.212113657384667,2.854101244326343
83,2,4.46354371767462,2.172794912822576,4.893357492184017,2.381771119973574
84,2,5.704193180231286,2.312405396045385,4.276584521697278,2.4186830901350733
85,2,6.4270410579210395,2.3040144706890735,4.39874483600043,2.498157033092712
86,2,3.173148178400168,3.18859519333261,5.002718071249929,2.67303718823762
87,2,2.2257980457750386,2.5129751925739146,5.5648909916322005,2.9693918227888174
88,2,7.483409893922118,3.047195688547118,5.755729468637179,3.691463214295003
89,2,8.515057782142637,3.7941785688013727,6.842993713625947,4.741957740000804
90,2,7.381233442945937,5.914371428219997,7.1964142502015065,6.0621137647499
91,2,8.609469403344004,8.441067821861617,8.088534973678321,7.687887842508997
92,2,3.992900728652832,9.113755316319395,7.568216561141628,8.937688949598176
93,2,11.94401351130619,11.176066077342597,7.262629286723249,8.49975506323685
94,2,5.913465719459179,10.04318410424727,7.843918849947104,8.560752352503368
95,2,5.853297070854038,3.7247019964133736,8.53325664124338,8.504199326512182
96,2,11.515917219463283,8.746054268194207,7.159892679127145,7.191115833885807
97,2,7.439589685134209,8.830990186363474,7.323837153653949,6.137213588436214
98,2,5.077193700725018,4.61064861421071,7.001708630913727,6.528035105726995
99,2,6.733188092093196,4.773672876999304,5.219704167076953,5.3307321680621325
100,2,4.242654457152926,5.678809582867279,4.909741103350034,5.318984388936879
101,2,2.605894900279417,2.7595395798698985,5.007759993843277,5.798699688086435
102,2,5.88977436649961,8.7722512907372,4.5715018293976,5.750077997901197
103,2,5.567288153191237,7.00922510995849,5.943820940550692,6.957741538825916
104,2,4.551897269864809,4.530564426073119,7.8427855872995424,8.424422658996544
105,2,11.104250012918389,11.717127287490868,9.303208180946257,10.133168246060459
106,2,12.10071813402367,10.09294518072305,10.133215596333574,10.728518217250077
107,2,13.191887334733176,17.31597922605677,11.528545177950766,12.278006665044316
108,2,9.717325230127837,9.985974965906577,11.669976899628226,12.464966457562133
0,3,4.510554899075802,6.047310320432087,4.740294386332413,5.546985234510294
1,3,2.8629319426525686,4.26038749694577,5.791076995322758,6.102344072174506
2,3,6.847396317268866,6.333257886153025,6.949452323681922,6.676158809776709
3,3,8.943424822293796,7.768420585167141,6.952745759727705,6.334553261240504
4,3,11.582953637118573,8.971417760185524,7.668434442610556,6.943325094615803
5,3,4.527022079304725,4.33928257775106,6.728489973929091,6.287753809097476
6,3,6.441375357066814,7.304246663822259,5.690495754175257,5.299961989723622
7,3,2.147673973861544,3.055401458561391,3.62185581463786,4.01606611136566
8,3,3.7534537235246246,2.8294614882978775,2.9541194381403746,3.4551730946105637
9,3,1.2397539394315928,2.5519383683957138,2.0763189077860233,2.6499612004931676
10,3,1.1883401968172966,1.5348174939755765,2.213950581727406,3.101301192399825
11,3,2.0523727052950584,3.278187193235279,2.194167636076691,3.561986170117831
12,3,2.835832343568457,5.312101418094676,2.5014895605641976,3.934509594518812
13,3,3.6545389952710505,5.132886376887909,2.731409575027184,4.4726146989767805
14,3,2.776363561869126,4.414555490400618,2.895571210211686,4.742402258418639
15,3,2.3379402691322286,4.225343016265419,3.185815016592291,4.533022197533656
16,3,2.8731808812175696,4.627124990444573,3.3319083227473136,4.473624022721799
17,3,4.287051375471479,4.265201113669758,3.3010752974044117,4.386947679325308
18,3,4.385005526046164,4.835895502828626,4.1487729020760735,5.623503936299793
19,3,2.622198435154615,3.9811737734181643,4.757493141559102,5.855244314836932
20,3,6.576428292490542,10.408124301137843,4.599224390546265,5.722058221401594
21,3,5.916782078632714,5.785826883130273,4.406762058662495,5.649120788214358
22,3,3.495707620407292,3.5992706464930606,4.581283759757335,5.809581553510364
23,3,3.4226938666273106,4.47120833689245,4.143342432149025,4.733822627437274
24,3,3.4948069406288225,4.783477599898193,3.901472038937721,4.38807082891524
25,3,4.386721654448986,5.029329670772393,4.032735127717947,4.676102187077012
26,3,4.707430112576195,4.057067890520106,4.4608652133802895,4.584311217675494
27,3,4.152023064308422,5.039427437301916,3.86479112442722,4.111036451707189
28,3,5.563344294939025,4.012253489884863,3.1970075199501578,3.6702574339876337
29,3,0.5144364958634698,2.417103770056669,3.4605248083259768,3.9336211023240657
30,3,1.0478036320636772,2.825434582174612,4.043786689046972,4.198763381257052
31,3,6.025016554455286,5.373886232202267,3.5262972207976757,5.218220401580014
32,3,7.0683324679134,6.365138831966848,4.079116642851536,5.935023120840343
33,3,2.9758969536925473,9.109538591499675,5.149426923727232,7.883222616521192
34,3,3.2785336061327714,6.001117366358317,5.5329535812918795,8.133414038244837
35,3,6.3993550364421505,12.566432060578853,5.114285915607328,8.564322090218877
36,3,7.94264984227853,6.624843340820493,4.904537367022964,7.7674744193552785
37,3,4.974994139490647,8.51967909183704,5.2793243570166455,7.516351465420402
38,3,1.9271542107707214,5.125300237181689,5.5924326129142585,6.017133835861662
39,3,5.152468556101175,4.745502596683933,5.596214014370847,6.470792895624737
40,3,7.964896315930221,5.070343912785155,6.3334155823410185,6.895701111426521
41,3,7.96155684956147,8.893138639635866,6.518385286655482,7.655995031352871
42,3,8.661001979341506,10.644220170845962,5.899649349688216,8.512804170276905
43,3,2.8520027323430384,8.926769836813445,4.801825929872988,8.814975400565691
44,3,2.058788871264844,9.029548291304096,3.7680194393086324,8.08783341617142
45,3,2.4757792168540784,6.581200064229096,3.5799085791781,8.130163696774767
46,3,2.7925243967396933,5.25742871766451,3.959324762584356,8.325604859710712
47,3,7.720447678688846,10.855871573862691,4.785964901062672,8.725435194864712
48,3,4.74908364937432,9.90397565149316,5.104810884617946,9.392275061862676
49,3,6.191989563656424,11.028699967074102,6.525411424337271,10.591027174314272
50,3,4.07000913463045,9.915399399218911,5.268700953602501,9.664222756003284
51,3,9.895527095336318,11.251189279922489,4.548704037198967,8.845763231991839
52,3,1.4368953250149912,6.2218494823077535,4.6636465649352745,8.171990541044881
53,3,1.1490990673566541,5.811678031435937,4.594794203073583,8.262832063045657
54,3,6.766702202337962,7.659836512339321,3.17462671522772,8.324162042487185
55,3,3.725747325321988,10.369607009222786,4.704739540377876,8.560000120685817
56,3,2.7946896561070056,11.557839177130129,5.243248806358767,8.94846537205624
57,3,9.087459450765769,7.4010398733009115,4.888530023486417,8.970239985281669
58,3,3.8416453972611095,7.754004288288059,6.3203131469538505,8.618771488690836
59,3,4.993108287976211,7.768709578466457,6.858297063047729,7.005178562434674
60,3,10.884662942659157,8.612264526268625,7.078309282107969,6.796409024576657
61,3,5.484609236576398,3.48987454584932,7.0332198431304365,5.795756240872286
62,3,10.187520546066967,6.357192184010822,6.551034586538991,4.682199847777669
63,3,3.616198202373452,2.7507403697662043,4.730137055881374,3.3817104856627487
64,3,2.5821820050189808,2.200927612993374,4.773367961201028,3.1922043515807177
65,3,1.780175289371074,2.1098177156940237,3.812990753990719,2.5846644320842134
66,3,5.700763763174664,2.542343875439166,3.3929038243795633,2.547311771477075
67,3,5.3856345100154215,3.3194925865282996,3.1665083264147604,2.7697240263473213
68,3,1.5157635543176768,2.563977066730513,3.2507467880938243,3.6071733127243872
69,3,1.4502045151949652,3.3129888873446043,2.521986400149777,4.094658916488395
70,3,2.201367597766394,6.297064147579352,1.675459319152632,4.149090439475424
71,3,2.0569618234544262,4.9797718942592075,1.712560455126976,4.612944439349823
72,3,1.1529991050296966,3.5916502014634437,2.015303610286041,4.92147144218558
73,3,1.7012692341893982,4.883247066102511,2.055321594729507,4.707966781834561
74,3,2.9639202909902904,4.855623901523386,2.3366230345252776,5.1154203367827895
75,3,2.4014575199837256,5.229540845824261,3.331828764300154,6.1167132041351975
76,3,3.463469022433278,7.017039669000346,5.68786178607852,8.135921651193872
77,3,6.129027753904077,8.598114538225483,6.349178352428327,8.375135691797832
78,3,13.481434343081231,14.979289301395879,6.186486687653075,8.150217796943975
79,3,6.270503122739319,6.051694104543193,6.24589904015574,7.4276748961452865
80,3,1.5879991961074715,4.104951371554977,5.278792848912599,6.227190506867174
81,3,3.760530784946597,3.4043251650069073,3.5160712463337456,3.831255528354925
82,3,1.2934967976883773,2.595692591834914,3.467310642466149,3.2481052305797498
83,3,4.667826330186962,2.9996144088346366,4.753631334149415,2.8745698026896696
84,3,6.026700103401337,3.135942615667315,4.6217841445449395,2.873967379610862
85,3,8.019602654523801,2.237274232104574,4.850398296870755,2.8590206374766813
86,3,3.1012948369242195,3.4013130496128707,5.507133866258105,2.7789030665687386
87,3,2.4365675593174525,2.5209588811640087,6.18482789273017,2.874767913701155
88,3,7.951504177123711,2.599026554294923,6.539057947566215,3.5486741415892475
89,3,9.415170235761664,3.615266851329398,8.271211319572107,4.5162405379394395
90,3,9.790752928704025,5.606805371545036,8.495702030539928,5.849820777877189
91,3,11.762061696953673,8.23914503136383,9.609773580053417,7.254703561588405
92,3,3.559021114156569,9.188860080852754,8.885199907051764,8.334919116603578
93,3,13.52186192469115,9.623440472851014,7.3713520957109555,8.036972699183611
94,3,5.7923018707533975,9.01634462640525,6.785935082330701,7.939978308468426
95,3,2.2215138719999894,4.1170732844452,6.60219901853682,7.767178644316803
96,3,8.8349766300524,7.75417307778791,4.388595972268197,6.872371819613271
97,3,2.6403407951871616,8.324861760094642,3.6949114293096166,6.1542374228268
98,3,2.453846693348034,5.1494063493333515,3.6660548392223724,6.393068795595398
99,3,2.323879155960499,5.425672642472897,2.12325273583445,5.449057477472893
100,3,2.077230921563768,5.31123014828819,2.180313846262669,5.796229698577814
101,3,1.1209661131127888,3.0341164871753863,2.3487394503223413,6.216443060563594
102,3,2.9256463473282563,10.060722865619248,2.1499433120623666,6.191318575132563
103,3,3.2959747136463937,7.250473159262253,2.609574196395318,7.5325539817249965
104,3,1.3298984646606258,5.30005021531774,3.336726838330578,9.25635560520875
105,3,4.375385343228526,12.01740718125035,3.9842122580556065,10.572983799394283
106,3,4.756729322789088,11.653124604594163,4.6062995693565965,11.400773874946825
107,3,6.163073445953402,16.643863836546906,5.42539984553059,12.925954789854098
108,3,6.406411270151345,11.38942353702497,5.775404679631278,13.228803992722012
0,4,3.364181636299701,6.829768683532584,4.374065368172192,6.101289488952026
1,4,1.6112322859214412,4.897521207846579,5.774235076075874,6.552070624732465
2,4,8.146782182295434,6.576578575476913,7.207937887747771,7.4103080403895945
3,4,9.97474419978692,7.9044140320737855,7.486762094838691,6.915130210513032
4,4,12.942749134435356,10.843257703018113,8.033461104275055,7.268091999142863
5,4,4.758302671754303,4.353879534149771,6.71999429551462,6.612455990085616
6,4,4.3447273331032665,6.662330150995729,5.558052270073565,5.504764089042069
7,4,1.5794481384932555,3.2983985301906844,3.181436413849787,3.808689535309141
8,4,4.165034072581644,2.3659545268560485,2.3688324596522827,3.3008707017416774
9,4,1.0596698533164668,2.3628849343534744,1.8625807686562457,2.7024394790468382
10,4,0.6952829007667823,1.8147853663124516,2.013593571289775,2.9408007835015937
11,4,1.81346887812308,3.6701740375215315,1.7358638417418315,3.3228175732773813
12,4,2.3345121516608995,4.4902050524644626,1.9997423938675492,3.8390413877483454
13,4,2.7763854248419286,4.276038475734985,2.0602052223468705,4.139782326022294
14,4,2.379062613945055,4.944004006708295,1.974959782240844,4.31729607296999
15,4,0.9975970431633902,3.3184900576821934,2.6783937289987696,4.14476204600985
16,4,1.387241677592946,4.557742772260015,3.00978824443028,4.1976057811825
17,4,5.851681885450528,3.6275349176637617,2.768470326085445,3.965528650318152
18,4,4.43335800199948,4.540257151598236,4.31301116789394,5.11112378921042
19,4,1.1724730222208817,3.7836183523865548,5.501782258395549,5.4181719811824225
20,4,8.720301252205862,9.046465752143536,5.238282508540052,5.4710096124762435
21,4,7.33109713010099,6.092983732120022,5.183658422170938,5.474630690398885
22,4,4.534183136173045,3.8917230741328703,5.846178128165471,5.763705144462106
23,4,4.16023757015391,4.558362541211445,5.18877353522603,5.027762524382858
24,4,4.485071552193547,5.228990622702657,4.755712236229437,4.610511084620295
25,4,5.433278287508659,5.3667526517473,4.808530867860739,4.66030890699668
26,4,5.165790635118026,4.006726533307201,5.3077182587030105,4.551346864513319
27,4,4.798276294329552,4.140712186014796,4.513161748058784,3.983449085918019
28,4,6.656174524365271,4.013552328794645,3.6325665522153963,3.5001478050852044
29,4,0.5122889989724119,2.3895017297261534,4.330696622397548,3.704041398036176
30,4,1.0303023082917204,2.950246247583228,5.468714986708578,4.050240328275828
31,4,8.656440986028787,5.026194498062061,4.593356052302946,4.8613838061345085
32,4,10.4883681158847,5.8717068372130505,5.02404839424397,5.846607160165556
33,4,2.2793798523371094,8.06926971808805,5.99784512418923,7.899865717872109
34,4,2.665750708677533,7.315618499881391,6.4686729742136695,8.384580607046846
35,4,5.899285958018021,13.216539036115988,5.7163686259483315,8.74881043438343
36,4,11.010580236150979,7.449768943935745,5.817889386941571,8.058102588547094
37,4,6.726846374558017,7.692855973895974,6.876420050828022,7.353548532007132
38,4,2.7869836573033058,4.6157304889063715,8.179767798302866,5.721175408225053
39,4,7.958404028109788,3.792848217181582,8.380672352378252,5.662068953426557
40,4,12.416024695392244,5.054673417205594,9.96696851700767,6.054163300021449
41,4,12.015103006527902,7.154236669943265,10.081144358888626,6.759012134302547
42,4,14.658327197705113,9.653327706870439,8.888826162485262,7.629574577856599
43,4,3.3578628667080905,8.139974660311855,6.98277787545135,7.722450483385818
44,4,1.9968130460929694,8.145660434951838,5.4435642342759465,7.419563282030727
45,4,2.8857832602226736,5.5190529448516905,4.6430454928529015,7.499275648863412
46,4,4.319034800650886,5.639800663167812,5.065686079036711,7.679790724662387
47,4,10.655733490589887,10.05188954103386,6.441578800527085,8.236393731585816
48,4,5.47106579762714,9.042550039306732,6.9269829995964995,9.040307146047752
49,4,8.876276653544844,10.928675469568983,8.550706180610973,10.083263733817205
50,4,5.312804255569743,9.53862001716137,7.021092113465675,9.220298474422702
51,4,12.43765070572325,10.854583602015081,6.2950332079947735,8.456896346528188
52,4,3.0076631548634,5.737063244061344,6.697213701446887,7.963254196504636
53,4,1.840771270272629,5.225539399834159,6.823935605395708,8.1096479417114
54,4,10.887179120805415,8.46046471945122,5.215138662319373,8.211068674561952
55,4,5.94641377531385,10.270588743195196,7.317340962623357,8.751365907797247
56,4,4.393665990341571,11.361687266267843,7.829642967883589,9.357409340773732
57,4,13.518674656383315,8.438549410237817,7.271698655630587,9.33593375511011
58,4,4.402281296573797,8.255756564716574,8.679391818482797,9.060794307631115
59,4,8.097457559540402,8.353086791133123,9.070040939225779,7.432648989493792
60,4,12.984879589574904,8.894891505800215,8.629997820332143,7.04251873083462
61,4,6.346911594056472,3.2209606755812286,8.073788572856921,5.9193791681108365
62,4,11.318459061915144,6.48789811694196,6.673222155877889,4.641756945400344
63,4,1.621235059197683,2.6400587510976563,4.564831950280439,3.39120116515387
64,4,1.0946254746452404,1.9649756775806564,4.946553262655686,3.1834694615002617
65,4,2.4429285615876566,2.64211260456785,4.165112098057541,2.4363679006576064
66,4,8.255518155932707,2.182302157313186,3.935686182595004,2.2953024784103673
67,4,7.411253238924419,2.752390312728684,3.873495657584411,2.5012011699252787
68,4,0.47410548188499907,1.9347316398614594,3.889880543702057,3.3183568838511706
69,4,0.7836728495922736,2.9944691351552155,2.7108065781220305,3.971028566039346
70,4,2.5248529921758895,6.7278911741973095,1.496516219976923,4.049343777436951
71,4,2.3601483280325715,5.445660568254061,1.8403915168386789,4.526700841185976
72,4,1.3398014481988818,3.1439663697167086,2.3674526828662708,4.704793562228743
73,4,2.1934819661937786,4.321516958606585,2.344228371775463,4.201122010675734
74,4,3.4189786797302313,3.8849327403690523,2.6800672049265364,4.243517512406877
75,4,2.4087314367218533,4.209533416432258,3.4962202271627505,4.998847592130808
76,4,4.039342493787936,5.657638076909778,5.411860474253029,7.0592907909438365
77,4,5.420566559379954,6.920616768336367,6.149419540295388,7.395887498979649
78,4,11.77168320164517,14.623732952671729,5.885429114331176,7.279848242475504
79,4,7.106774009942027,5.567916280548114,6.502253458591376,6.874536486708301
80,4,1.0887793069007963,3.6293371339115326,5.5420083392822885,6.008896419233041
81,4,7.123464215088935,3.631079298073762,4.148750943251878,3.751543866118431
82,4,0.6193409628345119,2.5924164309600677,4.031440644040993,3.378033739680054
83,4,4.805396221493117,3.336970187098679,5.9604874546197575,3.0718239122394406
84,4,6.520222513887605,3.7003656483562293,4.907175460769154,3.0635055029687406
85,4,10.734013359794622,2.0982879967084647,5.0553739365704295,3.0282131368098644
86,4,1.8569042458359144,3.5894872517202616,6.482805598846829,2.8226136968429416
87,4,1.3603333418408903,2.4159546001656858,7.684986301082792,2.754993842366762
88,4,11.942554532875112,2.3089729872640667,7.870830285353422,3.375707669818946
89,4,12.531126025067422,3.362266375975332,10.051948145288245,4.231957402401819
90,4,11.663233281147773,5.201857133969382,10.348763736128678,5.576597566772552
91,4,12.762493545510024,7.870735914634627,11.208311537387512,6.732805865719293
92,4,2.8444112960430554,9.139155422019353,9.28646717247438,7.680695565387028
93,4,16.240293539169286,8.090014481997772,7.27256598811613,7.654330486010025
94,4,2.921904200501754,8.101714874314005,6.6266529323259515,7.451363312921674
95,4,1.593727359356532,5.070031737084366,6.379508793034037,7.162276380280265
96,4,9.532928266559132,6.855900049192876,3.3279032731274314,6.812512323018619
97,4,1.6086905995834844,7.693720758812307,3.017955417284019,6.574657385156398
98,4,0.9822659396362551,6.341194195689541,2.8778844024323424,6.48407681169562
99,4,1.3721649212846927,6.912440185002896,1.0357019219703376,5.740404312095884
100,4,0.8933722850981473,4.617128869780477,1.0761254635885615,5.877205532374325
101,4,0.3220158642491093,3.137537551194199,1.2245720981092711,5.748767090596731
102,4,1.8108083076746033,8.377726860204513,1.094948427328492,5.273848897781347
103,4,1.724499112239803,5.699001986801571,1.4546578194318465,6.2579798263718995
104,4,0.7240465673807974,4.537849220925972,2.0273935354906327,7.767919779895694
105,4,2.691919245614919,9.537783512733242,2.664048903038621,8.317108798430716
106,4,3.1856944445430417,10.68723731881317,3.7264766318045837,9.013485025965503
107,4,4.9940851454145445,11.12367195287963,4.4770841479105306,10.132393977225384
108,4,7.036637756069616,9.180883124475496,5.072139115342401,10.330597465389433
0,5,3.4314912673214293,8.516408235008035,4.478451373874172,6.9501666607534425
1,5,2.609187866136821,5.834876298522423,5.75313844789876,7.113029431017247
2,5,7.394674988164267,6.499215448729871,7.103221727921516,8.518080119377586
3,5,9.577199669972522,7.60161774180866,7.430922954265974,7.635294156981527
4,5,12.503554848012541,14.138282872818948,7.783275164635062,7.793836557790472
5,5,5.069997399043715,4.102478423027736,6.762372856178939,7.280060308069116
6,5,4.370948917982263,6.627588302567149,6.091467411945201,6.2078317343649045
7,5,2.2901634458836573,3.93033420012309,3.908356026518413,3.8023556983134186
8,5,6.222672448803832,2.2404748732876008,3.087120609355077,3.4921746035425394
9,5,1.5879979208786013,2.1109026925615155,2.7267132763112896,3.183665144199678
10,5,0.9638203132270318,2.5515729491733428,3.020738930626995,3.2367836620069683
11,5,2.568912252763327,5.0850410058528395,2.4402927173805993,3.599506314611355
12,5,3.7602917174621857,4.195926789159541,2.8602393434774713,4.625766484323867
13,5,3.3204413825718513,4.054088136309537,3.0686243362148624,4.735825768796605
14,5,3.6877310513629626,7.2422035411240735,3.0462889126123534,5.077282531001927
15,5,2.0057452769139865,3.101869371537035,4.02354922694339,4.948770487764132
16,5,2.45723513475078,6.792324816879448,5.079509842589455,5.294656769988032
17,5,8.646593289117373,3.5533665729705683,4.744597054928792,4.791141573707302
18,5,8.60024446080217,5.783519547429033,6.162088983235504,5.948950618108432
19,5,2.013167113059648,4.724627559720424,7.2419059174971725,6.10467299463284
20,5,9.093204918447551,8.890914593542682,6.507601119990417,6.3520951112834645
21,5,7.856319806059118,7.57093669950149,5.514297916599434,6.156771335284725
22,5,4.975069301583597,4.790477156223693,5.827528568128882,6.467472298313079
23,5,3.6337284438472515,4.806900667435334,4.871966129723215,6.000198960620362
24,5,3.5793203707068875,6.2781323748621976,4.827220885579626,5.467817997288039
25,5,4.315392726419218,6.5545479050790965,5.124720661485962,5.24184920602161
26,5,7.6325935853411755,4.9090318828398765,5.890078021695484,5.294195640912656
27,5,6.462568181115276,3.660633199891543,5.314602151737172,4.498335873129982
28,5,7.460515244894862,5.068632841890565,4.5906202856513,3.974053463138626
29,5,0.7019410209153274,2.2988335359488254,4.9424911794019915,3.984075314915626
30,5,0.6954833959898594,3.93313585512232,6.302278624088108,4.525053435206613
31,5,9.391948054094632,4.959141141724874,5.29400758800461,5.1078062914917695
32,5,13.261505404545858,6.3655238013464785,5.658075452595133,6.388431834037756
33,5,2.419160064477375,7.982397123316349,6.716335762072231,8.39820687127197
34,5,2.52228034386794,8.701961248678758,8.104640587652149,9.054944729417436
35,5,5.986784943375347,13.982011041293388,7.78355023214763,9.212145543266258
36,5,16.333472181994225,8.2428304324522,7.8718930068702075,8.463614099784492
37,5,11.65605362702326,7.151527870590597,9.337477298586276,7.407381522761169
38,5,2.860873938090264,4.239739905907514,11.28399248196175,5.772454850428697
39,5,9.85020180244828,3.4207983635621493,10.834720749197055,5.3761681536176225
40,5,15.719360860252715,5.807377679631027,11.653947419822492,5.6932238862013325
41,5,14.087113518170753,6.261396948396826,11.87907020884032,6.9871812246321765
42,5,15.752186980150448,8.736806533509146,10.556041960055714,7.853102279033246
43,5,3.986487883179401,10.709526598061736,8.630704400062971,7.724591700834017
44,5,3.2350605585252517,7.750403635567495,7.006169467912853,7.674926741130449
45,5,6.092673060289002,5.164824788634879,6.69131746831042,7.88307560635769
46,5,5.964438857420167,6.013072149878987,8.248443042528113,7.459798869978618
47,5,14.177926982138283,9.77755085964535,10.192161244292304,8.754557210092235
48,5,11.772115754267855,8.593142916166382,11.563817580034971,9.527440059139126
49,5,12.953651567346215,14.224195336135582,12.803736390126039,10.343871320122364
50,5,12.950954739002336,9.029239033869331,10.582929374976128,9.468553538185702
51,5,12.16403290787551,10.095228454795183,8.651168953553078,8.74138890072248
52,5,3.073891906388728,5.400961949962034,7.771094621243476,8.096308803858111
53,5,2.1133136471526064,4.957319728850276,6.288602612667982,8.242127098674088
54,5,8.553279905798199,10.998794851813733,4.7562530476509375,8.402775871141571
55,5,5.538494696124867,9.758330507949209,6.5517323072279225,9.314008184510195
56,5,4.502285082790286,10.898472317132603,7.128595668357187,10.070219979158656
57,5,12.051288204273655,9.957123516805158,8.922752217890913,9.452485276755885
58,5,4.997630452798929,8.738378702092582,10.004552658617737,9.117346647405638
59,5,17.524062653466835,7.910121339799874,10.77025130478186,7.473313635756807
60,5,10.94749689975898,8.082637361197978,13.042568561436102,6.72737033233975
61,5,8.330778313610901,2.6783072588884407,12.422326327705797,5.474572893050971
62,5,23.41287448754486,6.227406999719876,9.259333549167033,4.2507461247643
63,5,1.8964192841474086,2.474391505648688,7.519415730143139,3.2808650737574396
64,5,1.70909876077302,1.7909874983665113,7.445841310566786,3.139289786446202
65,5,2.247907804639511,3.2332321061636837,4.521706969031711,2.405090015165649
66,5,7.96290621572913,1.9704308223322524,4.443620064694891,2.31946938233116
67,5,8.792202779869486,2.5564081433171095,4.586615463551375,2.5840733840738013
68,5,1.5059847624633096,2.046288341476243,4.841482582734296,3.7176260861030572
69,5,2.4240757550554406,3.1140075070797186,3.82119977377033,4.6185902137769475
70,5,3.5222434005541188,8.900995616309963,2.3380702299022333,4.647404566583132
71,5,2.861492170909292,6.475251460701705,2.5638403056452588,5.232787212785425
72,5,1.3765550605290053,2.700479907348029,2.875388108244287,5.449510478430026
73,5,2.634835141178438,4.973201572487711,2.8877073986511457,4.398932430416179
74,5,3.981814768050581,4.197623835302722,3.2397016661774103,4.103133828675755
75,5,3.5838398525884125,3.6481053762407276,4.25645648119706,5.039952438250149
76,5,4.621463508540615,4.996258451999585,6.015386448758117,7.166579454448984
77,5,6.460329135627253,7.384572955219995,6.648547284464222,7.316828654003101
78,5,11.429484978983727,15.606336653481891,6.162628517655487,7.207459481925952
79,5,7.147618946581097,4.948869833073299,6.131262966624462,7.196910694861215
80,5,1.1542460185447456,3.101259515854987,5.104227110229408,6.370005698823321
81,5,4.464635753385489,4.943514516675901,3.8872269196980525,4.052401592921884
82,5,1.3251498536519792,3.250047975030522,4.00602756083943,3.922538309709202
83,5,5.344484026326954,4.01831612397471,5.852319555503199,3.695843028191033
84,5,7.741622152287977,4.299553417009893,5.578035251353201,3.4555688240798212
85,5,10.38570599186359,1.9677831082641428,5.847904793878457,3.2434533856466743
86,5,3.0932142326355017,3.7421434961198408,9.087921566059618,2.8501563461486987
87,5,2.6744975662782613,2.189470782864786,12.43728536098483,2.6217559538019772
88,5,21.544567887232766,2.0518309264848322,15.328556773873899,3.214143883536142
89,5,24.48844112691403,3.1575514552762844,20.03922189580029,3.8152756869664755
90,5,24.842063056308938,4.929722756934967,19.990818792345312,4.899471550303651
91,5,26.646539842267444,6.747802513271508,17.85150290627559,5.637977400544303
92,5,2.4324820490033745,7.610450099550662,13.366630737129341,6.362840200797018
93,5,10.847988456884183,5.74436017768809,8.655572126496391,6.633204924860093
94,5,2.064080281182776,6.781865456539866,4.825876710426792,6.494572324793488
95,5,1.2867700031441809,6.281546377250339,4.879866342675409,6.523581089222054
96,5,7.498062761919446,6.054639512938482,3.162871814928474,6.97980417490154
97,5,2.7024302102464595,7.755493921693493,3.3388421093062717,7.3116581787250485
98,5,2.2630158181495084,8.025475606085523,3.553853963046386,6.87717840882014
99,5,2.943931753071764,8.441135475657404,2.2626641932556337,6.486093119387935
100,5,2.361829271844751,4.1091475277258,2.32191560675977,6.36692388882061
101,5,1.042113912965684,4.099213065777456,2.892043628088667,5.680470433134839
102,5,2.998687277767142,7.159647768856868,2.5451215359431343,5.073574935941945
103,5,5.113655924793993,4.593208327656666,2.7573335725258796,5.841276704853291
104,5,1.209321292344102,5.4066579896929365,3.1344382158619752,7.459174647776194
105,5,3.422889454758477,7.947656372282526,3.1963806194556788,7.782939546046343
106,5,2.9276371296461625,12.188702780391981,3.3282954869248167,8.706416543270489
107,5,3.3083992957356605,8.778472260207602,3.858039035569995,9.531356181664876
108,5,5.7732302621396805,9.210593313777396,4.003088895840501,10.05925611812566


==> data/exp5.csv <==
layer,act_straightness_expert,act_straightness_shuffled,act_autocorr_expert,act_autocorr_shuffled,cent_autocorr_expert_mean,cent_straightness_expert_mean,cent_autocorr_expert_std,cent_straightness_expert_std,cent_autocorr_shuffled_mean,cent_straightness_shuffled_mean,cent_autocorr_shuffled_std,cent_straightness_shuffled_std
0,0.0086389579028834,0.0004074318209819,0.7900154081723776,0.0090914030376403,0.7914066791534424,0.04308932299680288,0.01010511902433493,0.0012072024327332525,0.07375249490141866,0.012355291423445,0.12804714845177392,0.002481042947216288
2,0.0279476562189974,0.0002950344564511,0.4365650427663047,0.3651172604220032,0.8594401836395263,0.12036031601956829,0.01152390213850543,0.0017210134405084253,0.33382301926612856,0.00933997095287096,0.05163376645327013,0.005050942885888327
4,0.0323863629655211,0.0001448449772126,0.3909279068970794,0.2615154783436186,0.8741250038146973,0.11674146333076633,0.0038243001030894533,0.0012937500921533537,0.22446222007274624,0.00935360742908522,0.07627634040614123,0.0031717971069010107
6,0.0306252727158127,0.0001553290682654,0.3845170219891002,0.2083382297482854,0.8874130725860596,0.09891475102865224,0.008443398015650855,0.000981595337755252,0.2085354626178741,0.00922421556844458,0.06406933033763566,0.006611534761890031
8,0.0285042017472246,0.0001635544835922,0.3155734391410448,0.0371644904016872,0.8736038446426392,0.14743294935232593,0.005178940856992434,0.0006903244151437437,0.16556505858898157,0.00756345325442032,0.06205060753716817,0.005118322031422353
11,0.0280771556565827,0.0004122651055869,0.0805535804406191,-0.0261988687501595,0.7464595675468445,0.11736821424219854,0.011487482141109888,0.000336172582689902,0.03740008622407913,0.00862802993367406,0.09407083033801154,0.0032257756348560043


==> data/exp5_encoder.csv <==
layer,act_straightness_expert,act_straightness_shuffled,act_autocorr_expert,act_autocorr_shuffled,cent_autocorr_expert_mean,cent_straightness_expert_mean,cent_autocorr_expert_std,cent_straightness_expert_std,cent_autocorr_shuffled_mean,cent_straightness_shuffled_mean,cent_autocorr_shuffled_std,cent_straightness_shuffled_std
0,0.0086389698856451,0.0004074233304969,0.7900154081723776,0.0090914030376403,0.7914066791534424,0.04308932299680288,0.01010511902433493,0.0012072024327332525,0.07375249490141866,0.012355291423445,0.12804714845177392,0.002481042947216288
1,0.0209455925686597,0.0005042784273585,0.5637840322865563,0.3684221414503734,,,,,,,,
2,0.0279477472743812,0.000295035865288,0.4365650427663047,0.3651172604220032,0.8594401836395263,0.12036031601956829,0.01152390213850543,0.0017210134405084253,0.33382301926612856,0.00933997095287096,0.05163376645327013,0.005050942885888327
3,0.0278806128406309,0.0001970631653914,0.4446380185738214,0.2831567353836793,,,,,,,,
4,0.0323863554520857,0.0001448399132029,0.3909279068970794,0.2615154783436186,0.8741250038146973,0.11674146333076633,0.0038243001030894533,0.0012937500921533537,0.22446222007274624,0.00935360742908522,0.07627634040614123,0.0031717971069010107
5,0.0306471375931201,0.0001457751756893,0.4097207378937942,0.2157052053614457,,,,,,,,
6,0.030625275521342,0.0001553271945355,0.3845170219891002,0.2083382297482854,0.8874130725860596,0.09891475102865224,0.008443398015650855,0.000981595337755252,0.2085354626178741,0.00922421556844458,0.06406933033763566,0.006611534761890031
7,0.0288554555862458,0.000188327307755,0.3275052977629318,0.128786658769251,,,,,,,,
8,0.0285042060177161,0.0001635526821383,0.3155734391410448,0.0371644904016872,0.8736038446426392,0.14743294935232593,0.005178940856992434,0.0006903244151437437,0.16556505858898157,0.00756345325442032,0.06205060753716817,0.005118322031422353
9,0.0308724893005401,0.000163882872591,0.2651968589394238,0.0075444906329711,,,,,,,,
10,0.0292336708181957,0.0004344052279278,0.0507434042591534,-0.0140802384834347,,,,,,,,
11,0.02807714590289,0.0004122666674127,0.0805535804406191,-0.0261988687501595,0.7464595675468445,0.11736821424219854,0.011487482141109888,0.000336172582689902,0.03740008622407913,0.00862802993367406,0.09407083033801154,0.0032257756348560043


==> data/exp5_predictor.csv <==
layer,act_straightness_expert,act_straightness_shuffled,act_autocorr_expert,act_autocorr_shuffled,cent_autocorr_expert_mean,cent_straightness_expert_mean,cent_autocorr_expert_std,cent_straightness_expert_std,cent_autocorr_shuffled_mean,cent_straightness_shuffled_mean,cent_autocorr_shuffled_std,cent_straightness_shuffled_std
0,0.0282204484822873,0.0026686939531131,0.2740529179573059,-0.4921140074729919,0.7602564295132955,0.09182766063522667,0.0023106795965294855,0.0011314739039126253,-0.4809379279613495,0.011067029767819333,0.03755685064209761,0.002865628372310568
1,0.0284969201444656,0.0027598918647148,0.2736504673957824,-0.4915967881679535,0.7569475968678793,0.0927486851535711,0.007307916336892307,0.0014371885267776203,-0.4609215259552002,0.0087745385047873,0.014033514092813797,0.0004702938436091234
2,0.0280728813748459,0.0027531110616887,0.2804836332798004,-0.492464005947113,0.7070071498552958,0.08775319162245926,0.011107103318356877,0.002547614510181926,-0.4821045597394307,0.0090604890603192,0.028503597508972016,0.003268477062221757
3,0.0277597800691145,0.0027495714962326,0.2843616902828216,-0.4936012625694275,0.6272543470064799,0.0742002034994075,0.005379771371555114,0.0005964325242814169,-0.4799934923648834,0.008237405473658867,0.012974054246553738,0.004615135291223543
4,0.02745052774422,0.0027759183537026,0.2864256799221039,-0.493668258190155,0.57366410891215,0.07678568747436126,0.010593052395336372,0.00028116189969377265,-0.4938040574391683,0.012808375938332435,0.03111226500913622,0.008375048678419867
5,0.0272315840920784,0.0027592606564796,0.2890456020832062,-0.4942494034767151,0.6655417084693909,0.07535641005725206,0.004612404704650017,0.0004305861130967431,-0.49220310648282367,0.011928051025830768,0.03612059666480793,0.004343149757154651


==> data/exp5_reacher_predictor.csv <==
layer,act_straightness_expert,act_straightness_shuffled,act_autocorr_expert,act_autocorr_shuffled,cent_autocorr_expert_mean,cent_straightness_expert_mean,cent_autocorr_expert_std,cent_straightness_expert_std,cent_autocorr_shuffled_mean,cent_straightness_shuffled_mean,cent_autocorr_shuffled_std,cent_straightness_shuffled_std
0,0.0069275792198628,0.0011494915965287,0.1068518310785293,-0.5062595009803772,0.11820647120475763,0.0188576605077008,0.03857656264555251,0.003950142645885296,-0.5008427500724792,0.005454372449064468,0.016203329974743677,0.0006087024504889658
1,0.0067039912502998,0.0011144530539044,0.1412869393825531,-0.5062853097915649,0.1364190876483917,0.016152289729928167,0.04083268965210253,0.002162997602182408,-0.510500967502594,0.0039508432058462,0.028735315916984163,0.002061169618499407
2,0.006689029287599,0.0011005021879575,0.1529112160205841,-0.5075425505638123,0.12233026822408037,0.016780156917241,0.03961555999765868,0.0029710983445724905,-0.4935690363248189,0.0042290464480611665,0.012557485782577876,0.0008319373570097795
3,0.0062938188358475,0.0010757163662251,0.191046193242073,-0.5062789916992188,0.1579216693838437,0.02009704728288263,0.031208096983766857,0.004946923737312677,-0.4886983434359233,0.0060960630294790005,0.021755786549207484,0.0017215817681845208
4,0.0056744790541547,0.00103471053474,0.1879392266273498,-0.5063410401344299,0.1401373669505119,0.0184523671665848,0.04444658134311891,0.0016663149194734125,-0.4985523323218028,0.0053134497712745326,0.01809102528087023,0.00037470964922737117
5,0.0049669263656827,0.001023320921876,0.1999843567609787,-0.5049951076507568,0.12132099270820614,0.018087327639250198,0.030502455341473843,0.003164296928525471,-0.5022274156411489,0.0046871525185456335,0.027279976579036042,0.0011453814212289738


==> data/exp5_tworooms_predictor.csv <==
layer,act_straightness_expert,act_straightness_shuffled,act_autocorr_expert,act_autocorr_shuffled,cent_autocorr_expert_mean,cent_straightness_expert_mean,cent_autocorr_expert_std,cent_straightness_expert_std,cent_autocorr_shuffled_mean,cent_straightness_shuffled_mean,cent_autocorr_shuffled_std,cent_straightness_shuffled_std
0,0.0070404843399047,0.0018098188264324,-0.211975559592247,-0.5138458013534546,-0.26970576246579486,0.031917027791001036,0.00773648833007681,0.0071202836181117396,-0.48770732680956524,0.012426485094515901,0.06870260298582428,0.003342020803355503
1,0.0086277543518041,0.0023663470686762,-0.1431682407855987,-0.5224094986915588,-0.20668013393878934,0.030993504543454498,0.033235987714882745,0.014288867683567468,-0.4954104522864024,0.014171127268290867,0.03890048220518368,0.0004784816175686246
2,0.0083612470991208,0.0025426747167441,-0.1349460482597351,-0.5196595788002014,-0.1944315632184346,0.0284448980509014,0.026076171378016273,0.009202233083359454,-0.467782199382782,0.016978563732744867,0.046590896350523034,0.0041480944502227885
3,0.0081238827233016,0.002477143452865,-0.0998462289571762,-0.5154505968093872,-0.18143365035454426,0.02701975597686147,0.05988707803710376,0.006980400427654189,-0.48606038093566895,0.017185036216564066,0.007048065612295603,0.003199523436664584
4,0.0074305191678332,0.0026351978230521,-0.0883391201496124,-0.517608642578125,-0.18520878255367276,0.027171220949948366,0.05271217741909103,0.0046849707312802205,-0.4993232786655426,0.014011843006838465,0.0439198456720595,0.010377853986690925
5,0.0063999266985291,0.0027990834824823,-0.1577792763710022,-0.5186241865158081,-0.24604852497577667,0.0269546948201202,0.027616977670854567,0.0012194999907675598,-0.4743202527364095,0.014961092327640068,0.01228011604145644,0.0059942473946163225


==> data/sec4_calib_pred_layer_auc.csv <==
layer,pusht_ood,tworoom_ood
0,0.9280,0.8052
1,0.9285,0.8477
2,0.8930,0.8324
3,0.8672,0.7945
4,0.8473,0.8397
5,0.8549,0.9245


==> data/sec4_enc_auc_by_layer.csv <==
layer,indist,ood
0,0.6946,0.5469
1,0.7140,0.6190
2,0.6895,0.7696
3,0.7365,0.8326
4,0.7354,0.7880
5,0.7549,0.8879
6,0.7579,0.8356
7,0.7538,0.8986
8,0.7406,0.8664
9,0.7150,0.8725
10,0.6680,0.8833
11,0.6384,0.8925


==> data/sec4_fd4_auc_by_layer.csv <==
layer,indist,ood
0,0.7722,0.8326
1,0.6757,0.8633
2,0.5986,0.8971
3,0.6987,0.8633
4,0.7273,0.9002
5,0.6782,0.8940
6,0.7293,0.8694
7,0.6931,0.9309
8,0.6915,0.8449
9,0.8427,0.9278
10,0.6818,0.8971
11,0.6461,0.8879


==> data/str_curvature.csv <==
task,variant,kout_mean,kout_std,kcent_mean,kcent_std
umaze,baseline,0.932288,0.071007,1.253365,0.059361
umaze,cos,0.775508,0.090808,1.085663,0.081096
umaze,centcos,0.937386,0.098679,1.131162,0.197633
pusht,baseline,1.052786,0.00578,1.207351,0.00581
pusht,cos,0.898661,0.005017,0.984237,0.008615
pusht,centcos,1.057839,0.005954,1.281797,0.034506


==> data/str_noise_pusht.csv <==
sigma,baseline,cos,centcos
0.0,0.150458,0.166086,0.153815
0.05,0.180791,0.196788,0.179454
0.1,0.166532,0.168184,0.175266
0.2,0.163142,0.128009,0.16681


==> data/str_noise_umaze.csv <==
sigma,baseline,cos,centcos
0.0,0.025605,0.022,0.023424
0.05,0.02494,0.021847,0.022934
0.1,0.023246,0.021953,0.024464
0.2,0.025345,0.023225,0.026562


==> data/str_rollout_pusht.csv <==
step,baseline,baseline_std,cos,cos_std,centcos,centcos_std
1,0.330793,0.016645,0.33333,0.01462,0.34215,0.016568
2,0.278072,0.013586,0.276983,0.013766,0.249078,0.012858
3,0.146306,0.010782,0.145337,0.009748,0.16213,0.010847
4,0.135283,0.004663,0.171942,0.008537,0.144531,0.005777
5,0.138313,0.005458,0.184666,0.007975,0.150655,0.004689
6,0.15469,0.007044,0.172857,0.010974,0.161099,0.007208
7,0.152461,0.004965,0.247784,0.011905,0.278425,0.012994
8,0.323879,0.014026,0.244966,0.013784,0.168169,0.009525
9,0.127368,0.011969,0.121854,0.01084,0.098669,0.01069
10,0.09611,0.010178,0.110036,0.014313,0.115704,0.015863
11,0.122961,0.011324,0.152286,0.015114,0.138786,0.017466
12,0.115011,0.017524,0.166007,0.021751,0.14338,0.020931
13,0.090953,0.010315,0.112546,0.012457,0.110208,0.014721
14,0.124123,0.020519,0.124708,0.017736,0.147032,0.022125
15,0.130357,0.017369,0.152633,0.018717,0.137379,0.018137
16,0.101828,0.012504,0.122011,0.009805,0.129295,0.018259
17,0.045025,0.003558,0.073819,0.007692,0.064863,0.006637
18,0.094713,0.013111,0.075778,0.014303,0.027122,0.003989


==> data/str_rollout_umaze.csv <==
step,baseline,baseline_std,cos,cos_std,centcos,centcos_std
1,0.026554,0.015028,0.024443,0.014407,0.025867,0.015831
2,0.028298,0.017402,0.019523,0.008604,0.02683,0.015164
3,0.032722,0.018286,0.021269,0.009817,0.028869,0.014262
4,0.028133,0.01013,0.021624,0.009353,0.02282,0.009263
5,0.024599,0.012573,0.023424,0.010012,0.023501,0.011369
6,0.026251,0.013277,0.024005,0.012525,0.025489,0.015127
7,0.030337,0.011453,0.024176,0.014095,0.023252,0.010945
8,0.028243,0.017318,0.023502,0.010229,0.021247,0.009573
9,0.027461,0.017688,0.020354,0.008027,0.023469,0.010603
10,0.023104,0.012723,0.019097,0.009803,0.024109,0.013165
11,0.021644,0.012086,0.02092,0.01102,0.025183,0.011804
12,0.023609,0.011392,0.022161,0.010406,0.027272,0.016754
13,0.023082,0.008173,0.022557,0.00834,0.018973,0.011149
14,0.023095,0.010367,0.021223,0.007132,0.019414,0.013616
15,0.02246,0.011518,0.023077,0.009325,0.019533,0.0091
16,0.022973,0.011201,0.022092,0.010797,0.022745,0.013411
17,0.022721,0.013925,0.020546,0.011843,0.019639,0.014405

